Direct Experimental Test of Conformal Invariance via Grazing Scattering: A Proposal for X-ray and Neutron Experiments

We propose a test of conformal invariance in critical phenomena based on the study of a two-point correlation function in the presence of a boundary. This two-point function can be studied using X-ray or neutron scattering in the conditions of total reflection (so-called grazing scattering). The conformal Ward identity in momentum space is here expressed as a differential constraint on the scattering cross-section, as a function of the momentum transfer and the scattering angle. Experimental verification using X-rays and binary alloys appears well within the existing techniques, while feasibility for neutron scattering requires further study. This would be the first direct experimental test of conformal invariance in critical phenomena, a symmetry widely assumed but never directly verified.

==> aux/README.txt <==
1. Mathematica file "plots.nb":

It imports the data from "rgtab.txt" and "coefficients.txt", and produces the plots shown in Figures 6-10. 
By running the notebook, the plots are automatically exported as .pdf files in the same folder.

2. To regenerate the data in "rgtab.txt" and "coefficients.txt", proceed as follows:

2a) Mathematica file "coefficients.nb":

It computes for a fixed value of \phi the small momentum expansion coefficients e0, e1, a11, b11 as defined in the article, see eq. (5.4).

The values are exported in the file "coefficients.txt", by appending a new line (\phi, e0, e1, a11, b11). 
To produce the full table of values used to produce the plots, one needs to run the code for \phi running from 0.0 to 1.3 with increments 0.1.

2b) Mathematica file "rgtab.nb":

It computes for a fixed value of \phi the value of the function g(r) where r=p^2. 

The values are exported in the file "rgtab.txt" in a tabular format, with 3 columns (\phi, r, g). 
To produce the full table of values used to produce the figures, one needs to run the code for \phi running from 0.0 to 1.3 with increments 0.05.




==> aux/coefficients.txt <==
0	14.723981153188927	32.881965404468936	-19.86308070060787	-37.66729574515913
0.1	14.76897783223485	32.452595765372884	-19.86308070060787	-37.03145920088906
0.2	14.905842977111977	31.170431716363666	-19.86308070060787	-34.55243546848437
0.3	15.140514656968637	29.054430494299595	-19.86308070060787	-31.127977870439416
0.4	15.483653345631996	26.136654558599552	-19.86308070060787	-26.289345011931793
0.5	15.952085627189572	22.457820107514443	-19.86308070060787	-20.428244627012212
0.6	16.571274167416842	18.063005909203433	-19.86308070060787	-13.698536588916443
0.7	17.379634169923516	12.99949223336006	-19.86308070060787	-6.707814467512235
0.8	18.436280420490295	7.3045666023311355	-19.86308070060787	0.13161033219145218
0.9	19.83570328860243	0.9894837739621538	-19.86308070060787	8.313812385110257
1.	21.73771795502593	-5.992476056567427	-19.86308070060787	15.452210577241466
1.1	24.435178393293764	-13.81224121507037	-19.86308070060787	21.799743848252852
1.2	28.53010803490723	-22.944045592668385	-19.86308070060787	26.84310175235539
1.3	35.49624543971731	-34.72949738894181	-19.86308070060787	31.006560691141324
